Dissect two-halo galactic conformity effect for central galaxies: The dependence of star formation activities on the large-scale environment

We investigate the two-halo galactic conformity effect for central galaxies, which is the spatial correlation of the star formation activities for central galaxies to several Mpcs, by studying the dependence of the star formation activities of central galaxies on their large-scale structure in our local Universe using the SDSS data. Here we adopt a novel environment metric using only central galaxies quantified by the distance to the $n$-th nearest central galaxy. This metric measures the environment within an aperture from $\sim$ 1 Mpc to $\gtrsim$ 10 Mpc, with a median value of $\sim$ 4 Mpc. We found that two kinds of conformity effects in our local Universe. The first one is that low-mass central galaxies are more quenched in high-density regions, and we found that this effect mainly comes from low-mass centrals that are close to a more massive halo. A similar trend is also found in the IllustrisTNG simulation, which can be entirely explained by backsplash galaxies. The second conformity effect is that massive central galaxies in low-density regions are more star-forming. This population of galaxies also possesses a higher fraction of spiral morphology and lower central stellar velocity dispersion, suggesting that their low quiescent fraction is due to less-frequent major merger events experienced in the low-density regions, and as a consequence, less-massive bulges and central black holes.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> reply.txt <==
Dear Editor-in-chief,

Thank you for forwarding the referee's report on our revised submission.

We would like to thank the referee for their valuable comments, which have
helped us to further improve the manuscript. We have carefully revised the
relevant parts following referee's comments, point by point. All changes in the
text are highlighted in red.

Yours sincerely,
Kai Wang
On behalf of the co-authors

==============================================================================

We would like to thank the referee for their valuable comments, which have
helped us to further improve the manuscript. We have carefully revised the
relevant parts following referee's comments, point by point. All changes in the
text are highlighted in red.

****** Referee's comments and our reply *************

Comments to the Author

I would like to thank the authors for their response to my comments. Most of
the ambiguities present in the earlier version of the paper, particularly with
regard to their methodology (my first major comment in the previous report),
have been resolved, and the manuscript is now in a clearer state. However, I
remain unconvinced by some of their conclusions (my second major comment in the
previous report). Consequently, I recommend that this paper be considered for
publication after addressing the following moderate comments. To avoid
confusion, I have retained the same numbering scheme for the comments.


2.1)
- Section 4.3: It appears that the authors consider only satellite galaxies
  within R200 in their discussion in this section. However, satellites of a FOF
  halo can be found beyond the halo boundary, extending to several times R200.
  Additionally, the fraction of quenched satellites, even within R200, is
  influenced by environmental processes, particularly ram-pressure stripping,
  which occurs beyond the halo boundary. A significant fraction of satellites
  in massive systems lose their entire CGM gas before falling into any halo
  while still classified as centrals (e.g., see Bahe+ 2013, Ayromlou+ 2021b).
  Although environmental effects beyond the halo boundary are not a "new"
  physical process, the significance of this effect should be acknowledged in
  discussions of galaxy quenching and galactic conformity.

>>> REPLY:

- The term "satellite galaxy" quoted in this paper means non-central-galaxies
  in each FOF halo and no distance criterion is applied, as we wrote in the
  second paragraph of Sec. 2.2. We carefully addressed the referee's concern by
  adding a footnote below the second paragraph of Sec. 4.3 to emphasize it
  further. Here we quote it: "Satellite galaxies can be within or beyond halo
  virial radius due to the anisotropic spatial distribution of halos."
- We carefully addressed the referee's concern on the third last paragraph in
  Sec. 4.1. Here we quote it: "Nevertheless, it is noteworthy that
  non-backsplash central galaxies in the vicinity of massive halos may suffer
  from some other environmental effects, like the termination of gas accretion
  and the stripping of circum-galactic medium, as found in previous studies
  (e.g. Bahé et al. 2013; Behroozi et al. 2014; Ayromlou et al. 2021). "
- We added Figure 7 to further clarify and demonstrate that: Among all central
  galaxies around massive halos, only backsplash ones exhibit excess quiescent
  fractions, while non-backsplash ones are just like other centrals with
  similar stellar mass in terms of their star formation states in IllustrisTNG.

<<<

- Section 4.1, last paragraph: It should be noted that the analysis conducted
  in the Ayromlou+2022 paper differs from that of this study. Specifically,
  that paper removed backsplash galaxies only from the primary galaxies and not
  from the secondary galaxies. Furthermore, while they excluded these objects,
  they retained satellites in the secondary sample, including those both within
  and beyond the halo virial radius. While acknowledging that the use of
  different models may have contributed to some of the disparities between the
  two studies' conclusions, it is possible that other factors are also at play.

>>> REPLY:

- We carefully addressed the referee's suggestion by updating the narrative at
  the end of the last paragraph in Sec. 4.1. Here we quote it: "Finally,
  investigation on other models can help us better understand the environmental
  effect, within-halo and super-halo-scale, on galaxies. For example, Ayromlou
  et al. (2022) performs a similar analysis on the semi-analytical of Ayromlou
  et al. (2021), where they found that the two-halo conformity effect on
  central galaxies is still prominent after removing backsplash galaxies from
  the primary sample and all satellite galaxies are retained in the secondary
  sample (see their Figure 8)."

<<<


2.2) As noted in my previous report, one of the main findings of this article
is the impact of backsplash galaxies on the conformity effect in the
IllustrisTNG simulation, as well as the influence of galaxies near massive
haloes (within 4R200) on the conformity effect in both the SDSS and the
simulation. These two factors are strongly correlated because backsplash
galaxies are typically found near massive systems, as indicated in both the
existing literature and the present paper.

I previously requested that the authors compare their work with studies in the
literature, such as Kauffmann 2015, Sin+ 2017, Sun+ 2018, Lacerna+ 2022, and
Ayromlou+ 2022, because these papers suggest that the conformity signal is
(either entirely or partially) generated by galaxies in the vicinity of massive
systems. I will now again clarify this point further based on the following:

a) Galaxies near massive systems can be classified into four categories:
satellites within Rvir, satellites beyond Rvir, central backsplash galaxies,
and a relatively small fraction of central galaxies that are not backsplash.

b) Numerous studies in the literature assert that the conformity signal is
influenced (or entirely caused) by galaxies in the vicinity of relatively
massive systems, although not all of them explicitly mention backsplash
galaxies as a subcategory of galaxies near massive systems, and not all of them
relate quenching to environmental effects (unlike backsplash galaxies that are
likely quenched environmentally).

c) The authors have entirely excluded the first two categories (i.e.,
satellites within Rvir and satellites beyond Rvir) from their sample.
Consequently, their analysis focuses on central backsplash galaxies and central
non-backsplash galaxies.

d) The authors found that the conformity among central galaxies is caused by
backsplash galaxies.

e) Since most (if not all) quenched backsplash galaxies are a subcategory of
galaxies near massive systems, the findings of this paper confirm the findings
of other works, albeit with a more specific focus on central galaxies.

f) Therefore, I suggest that the authors discuss some of these relevant results
and articulate how their research contributes novel insights to the existing
body of knowledge in the field.

>>> REPLY:

- As we replied in the previous comment, satellite galaxies include all
  non-central-galaxies in each FOF halo, regardless of whether they are within
  or beyond the halo virial radius.
- The exclusion of satellite galaxies in this analysis is carefully addressed
  in a dedicated subsection, i.e. Sec. 4.3, in response of the referee's
  concern in the previous report.
- Previous studies (Sun+2018, Lacerna+2022, Ayromlou+2022) pointed out that
  galaxies in the vicinity of massive halos play a crucial role in the two-halo
  galactic conformity. We properly addressed their results in the introduction
  and Sec-4 of this paper in response to the referee's concern.
- Our investigation based on IllustrisTNG clearly shows that not all galaxies
  around massive halos contribute to the two-halo conformity effect for central
  galaxies, and only backsplash centrals play a role here. Our results do
  confirm previous studies, since backsplash galaxies are a subcategory of
  galaxies around massive halos. And our results do contribute novel insights
  to the existing body of knowledge by narrowing down from "general galaxies
  around massive systems" to "a subcategory that contains only backsplash
  galaxies".
- To properly address the referee's concern, we added Fig. 7 to further
  demonstrate the important role played by backsplash galaxies. For all central
  galaxies around massive halos, only backsplash galaxies (20%-80%) show excess
  quiescent fraction, while all other central galaxies (20%-80%) in the
  vicinity of massive halos show no difference from other central galaxies in
  the simulation volume in their quiescent fraction. In short, previous studies
  found that central galaxies in the vicinity of massive halos contribute to
  the two-halo conformity signal for central galaxies, and here we point out
  that only backsplash galaxies (only 20%-80% among all central galaxies around
  these massive halos) play a role here, at least in the IllustrisTNG
  simulation.
- We also added a paragraph in Sec. 4.1 to explain this further. Here we quote
  it: "In order to further understand the distribution of backsplash galaxies
  around massive halos and their contribution to the two-halo conformity signal
  for central galaxies, we select all central galaxies around halos with M_h >
  10^13 M_sub in the IllustrisTNG simulation and calculate their quiescent
  fractions and backsplash fractions in Fig. 7. The quiescent fractions of
  central galaxies around these massive halos are shown in gray circles as a
  function of normalized distance. Here one can see prominent quiescent
  fraction excess for central galaxies in the vicinity of these massive halos,
  which is a manifestation of the two-halo conformity effect for central
  galaxies. Then, we separate these central galaxies into backsplash ones and
  non-backsplash ones and plot their quiescent fractions in red and blue
  colors, respectively. Here one can see that the quiescent fraction for
  non-backsplash central galaxies shows no excess any more and coincides with
  the average quiescent fraction for all non-backsplash galaxies in the
  simulation volume. This indicates that the quiescent fraction excess around
  massive halos in the IllustrisTNG simulation, which is responsible for the
  two-halo conformity effect for central galaxies, all stems from backsplash
  galaxies. Meanwhile, the right y-axis of Fig. 7 shows the fraction of
  backsplash galaxies among all central galaxies around these massive halos,
  where the backsplash galaxies range from 20% to 80%. We note that backsplash
  galaxies dominate (>50%) the central galaxy population within 2R_200 around
  these massive systems and gradually declines to < 20% around 4R_200.
  Eventually, they will approach the average fraction (5%-10%) in the
  simulation volume, as shown in magenta horizontal dotted lines. We note that
  those distant backsplash galaxies are not all associated with the halos in
  question and, instead, from other nearby massive halos (Wetzel et al. 2014).
  This figure clearly demonstrates that the mere presence of massive halos
  around central galaxies cannot affect their star formation states, and more
  violent within-halo environmental processes are required. Nevertheless, it is
  noteworthy that non-backsplash central galaxies in the vicinity of massive
  halos may suffer from some other environmental effects, like the termination
  of gas accretion and the stripping of circum-galactic medium, as found in
  previous studies (e.g. Bahé et al. 2013; Behroozi et al. 2014; Ayromlou et
  al. 2021)."

<<<

